Real-time Video Summarization on Commodity Hardware

We present a method for creating video summaries in real-time on commodity hardware. Real-time here refers to the fact that the time required for video summarization is less than the duration of the input video. First, low-level features are use to discard undesirable frames. Next, video is divided into segments, and segment-level features are extracted for each segment. Tree-based models trained on widely available video summarization and computational aesthetics datasets are then used to rank individual segments, and top-ranked segments are selected to generate the final video summary. We evaluate the proposed method on SUMME dataset and show that our method is able to achieve summarization accuracy that is comparable to that of a current state-of-the-art deep learning method, while posting significantly faster run-times. Our method on average is able to generate a video summary in time that is shorter than the duration of the video.

==> results/feature_importance_base.csv <==
feature,importance
0,1.0
1,0.434390017949
2,0.316741937352
3,0.339366568236
4,0.484164205894
5,0.389140756181
6,0.402715534711
7,0.46153957501
8,0.393665682358
9,0.524888541486
10,0.212668635285
11,0.239818192346
12,0.0950234497134
13,0.212668635285
14,0.185519078224
15,0.0859735973597
16,0.316741937352
17,0.285067454114
18,0.366516125297
19,0.714932545886
20,0.180997047073
21,0.226243413815
22,0.44796479648
23,0.330316715882
24,0.131222859128
25,0.46153957501
26,0.131222859128
27,0.316741937352
28,0.126697932951
29,0.62443402235
30,0.171947194719
31,0.135747785305
32,0.402715534711
33,0.149322563835
34,0.212668635285
35,0.0542991141219
36,0.185519078224
37,0.122173006774
38,0.307692084998
39,0.0950234497134
40,0.257917897053
41,0.108598228244
42,0.0859735973597
43,0.0950234497134
44,0.0859735973597
45,0.0995483758902
46,0.0769237450061
47,0.239818192346
48,0.171947194719
49,0.126697932951
50,0.307692084998
51,0.529413467663
52,0.37556597765
53,0.294117306467
54,0.542988246193
55,0.122173006774
56,0.185519078224
57,0.298642232644
58,0.126697932951
59,0.0859735973597
60,0.470589427364
61,0.122173006774
62,0.26244282323
63,0.493214058248
64,0.407240460888
65,0.398190608535
66,0.330316715882
67,0.420815239419
68,0.0995483758902
69,0.113123154421
70,0.117648080598
71,0.140272711482
72,0.27601760176
73,0.126697932951
74,0.212668635285
75,0.122173006774
76,0.0723988188293
77,0.221718487638
78,0.0497741879451
79,0.307692084998
80,0.0769237450061
81,0.497738984425
82,0.126697932951
83,0.185519078224
84,0.0814486711829
85,0.149322563835
86,0.185519078224
87,0.0950234497134
88,0.131222859128
89,0.135747785305
90,0.117648080598
91,0.0769237450061
92,0.153847490012
93,0.438914944126
94,0.104073302067
95,0.303167158821
96,0.113123154421
97,0.0814486711829
98,0.0542991141219
99,0.162897342366
100,0.248868044699
101,0.470589427364
102,0.162897342366
103,0.226243413815
104,0.117648080598
105,0.380090903827
106,0.203618782931
107,0.239818192346
108,0.212668635285
109,0.135747785305
110,0.339366568236
111,0.144797637659
112,0.117648080598
113,0.339366568236
114,0.149322563835
115,0.420815239419
116,0.162897342366
117,0.348416420589
118,0.245127670662
119,0.348416420589
120,0.0542991141219
121,0.0600891668114
122,0.0571941404667
123,0.0629841931562


==> results/performance.csv <==
duration,time
38.0,19.1202688217
85.8,22.1622228622
53.733,27.9885146618
70.04,36.7160770893
74.033,48.4506926537
85.886,46.8945760727
102.133,69.4968938828
102.269,54.76405406
103.967,54.5193288326
106.34,71.2916169167
133.64,78.3147668839
154.52,69.8880391121
146.213,71.0373039246
179.76,103.592071056
192.0,106.869223833
157.791,105.266767025
198.84,118.898212194
169.336,115.140379906
171.1,109.004908323
172.773,115.512823105
254.254,137.369581938
222.989,120.149254084
301.835,200.501564264
322.722,215.41621995
388.84,210.870117188

